CRAFT: Constrained Route planning with Adaptive Framework and Template-based code generation

Everyday routing requests are rarely a point-to-point shortest path. A driver may need to visit stops, sometimes in a fixed order, under time budgets or distance limits, and perhaps recharge their EV car along the way. Each combination is a distinct routing problem that classically requires its own algorithm, so no fixed solver covers the space of queries users may ask. This paper presents CRAFT, which takes a constrained routing query as free text and returns a route that satisfies the user's requirements on a real road network. An LLM parses the query and generates four search functions, which a generic graph-search engine executes on the road network. We formalize the underlying problem as State-Expanded RCSP (SE-RCSP), which extends resource-constrained shortest paths (RCSP) with non-additive state such as node-dependent resets and discrete progress tracking. We evaluate CRAFT on 2,600 natural-language queries over California road networks against two baselines, analyzing correctness, constraint violations, long-distance scalability, and semantic POI filtering.

==> charts/craft_scaling.csv <==
dist_mi,search_s,states
2.1855,0.0262,5502.0000
2.1855,0.0245,5176.0000
2.1855,0.0246,5502.0000
2.5417,0.0129,2145.0000
2.5417,0.0137,2145.0000
2.5417,0.0133,2145.0000
2.7478,0.0145,2852.0000
2.7478,0.0151,2852.0000
2.7478,0.0177,2843.0000
2.9455,0.0226,4103.0000
2.9455,0.0205,4103.0000
2.9455,0.0216,4103.0000
3.0337,0.0382,7417.0000
3.0337,0.0383,7417.0000
3.0337,0.0339,7417.0000
3.1187,0.0113,1483.0000
3.1187,0.0101,1840.0000
3.1187,0.0087,1483.0000
3.3041,0.0192,3436.0000
3.3041,0.0162,3021.0000
3.4497,0.0166,3327.0000
3.4497,0.0174,3327.0000
3.4497,0.0150,2784.0000
3.5402,0.0261,6385.0000
3.5402,0.0294,6385.0000
3.5402,0.0249,5721.0000
3.5553,0.0295,6110.0000
3.5553,0.0323,6110.0000
3.5553,0.0296,6110.0000
3.5789,0.0140,2565.0000
3.5789,0.0150,2565.0000
3.5789,0.0149,2565.0000
3.5826,0.0583,13091.0000
3.5826,0.0602,13091.0000
3.6115,0.0339,7251.0000
3.6115,0.0317,7251.0000
3.6115,0.0367,7251.0000
3.6543,0.0509,10614.0000
3.6543,0.0499,10889.0000
3.6543,0.0550,10889.0000
3.7640,0.0255,4980.0000
3.7640,0.0242,4980.0000
3.8325,0.0431,9079.0000
3.8325,0.0390,9079.0000
3.8325,0.0469,9079.0000
3.8953,0.0229,4404.0000
3.8953,0.0237,4404.0000
3.8953,0.0217,4404.0000
3.9313,0.0139,2743.0000
3.9313,0.0147,2743.0000
3.9412,0.0301,6419.0000
3.9412,0.0279,6419.0000
3.9412,0.0329,6419.0000
3.9793,0.0350,7143.0000
3.9793,0.0363,7489.0000
3.9793,0.0336,7487.0000
4.0741,0.0508,10517.0000
4.0741,0.0500,10517.0000
4.0741,0.0498,10517.0000
4.1480,0.0117,1793.0000
4.1480,0.0113,1793.0000
4.1480,0.0112,1793.0000
4.1669,0.0482,11485.0000
4.1669,0.0547,11485.0000
4.1669,0.0480,11485.0000
4.1782,0.0415,7447.0000
4.1782,0.0342,7447.0000
4.1782,0.0343,7447.0000
4.2493,0.0508,10417.0000
4.2493,0.0499,10417.0000
4.2493,0.0512,10417.0000
4.2715,0.0430,9140.0000
4.2715,0.0406,7994.0000
4.2715,0.0386,9140.0000
4.2733,0.0501,9588.0000
4.2733,0.0435,9588.0000
4.2733,0.0463,9588.0000
4.2749,0.0271,5295.0000
4.2749,0.0255,5295.0000
4.2749,0.0238,5295.0000
4.2911,0.0289,6485.0000
4.2911,0.0306,6485.0000
4.2911,0.0318,6485.0000
4.3382,0.0500,10878.0000
4.3382,0.0432,10278.0000
4.3939,0.0193,4243.0000
4.3939,0.0196,4243.0000
4.3939,0.0212,4243.0000
4.4000,0.0505,11231.0000
4.4000,0.0504,11073.0000
4.4000,0.0526,11231.0000
4.4685,0.0449,10048.0000
4.4685,0.0471,10048.0000
4.4685,0.0473,9904.0000
4.5088,0.0213,4102.0000
4.5088,0.0201,4102.0000
4.5088,0.0212,4102.0000
4.5154,0.0347,7330.0000
4.5154,0.0337,7330.0000
4.5154,0.0347,7330.0000
4.5621,0.0831,17115.0000
4.5621,0.0777,17115.0000
4.5621,0.0816,17115.0000
4.5963,0.0377,8148.0000
4.5963,0.0365,8148.0000
4.5963,0.0371,7899.0000
4.6109,0.0726,14167.0000
4.6109,0.0640,14167.0000
4.6109,0.0697,14167.0000
4.6494,0.0266,5241.0000
4.6494,0.0242,5241.0000
4.6494,0.0263,5241.0000
4.6513,0.0642,14949.0000
4.6513,0.0680,14414.0000
4.6513,0.0672,14949.0000
4.6723,0.0578,13516.0000
4.6723,0.0593,13516.0000
4.6857,0.0500,11283.0000
4.6857,0.0523,11283.0000
4.6913,0.0603,14837.0000
4.6913,0.0641,14837.0000
4.6913,0.0667,14837.0000
4.7427,0.0362,7940.0000
4.7427,0.0403,7938.0000
4.7427,0.0362,7938.0000
4.8203,0.0406,8713.0000
4.8203,0.0411,8713.0000
4.8203,0.0419,8713.0000
4.8254,0.0268,5606.0000
4.8254,0.0284,5743.0000
4.8254,0.0257,5606.0000
4.8364,0.0339,7088.0000
4.8364,0.0327,7088.0000
4.8364,0.0348,7088.0000
4.8769,0.0463,9808.0000
4.8769,0.0457,10608.0000
4.8769,0.0493,10608.0000
4.9140,0.0244,4816.0000
4.9140,0.0215,4599.0000
4.9140,0.0231,4599.0000
4.9165,0.0528,11427.0000
4.9165,0.0565,11427.0000
4.9165,0.0522,11427.0000
4.9263,0.0533,11674.0000
4.9263,0.0578,11674.0000
4.9263,0.0548,11674.0000
4.9291,0.0680,14530.0000
4.9291,0.0623,13948.0000
4.9291,0.0685,13948.0000
4.9305,0.0268,5250.0000
4.9305,0.0248,5250.0000
4.9305,0.0227,5250.0000
4.9705,0.0102,1840.0000
5.0177,0.0729,14275.0000
5.0177,0.0364,7542.0000
5.0177,0.0638,14275.0000
5.0559,0.0774,16693.0000
5.0559,0.0811,16693.0000
5.0559,0.0743,16693.0000
5.1200,0.0481,9962.0000
5.1200,0.0470,9962.0000
5.1200,0.0452,9962.0000
5.1240,0.0410,8237.0000
5.1240,0.0364,8237.0000
5.1480,0.0817,16877.0000
5.1480,0.0816,16877.0000
5.1480,0.0788,16877.0000
5.1513,0.0650,14095.0000
5.1513,0.0703,14095.0000
5.1513,0.0603,14095.0000
5.1902,0.0520,10679.0000
5.1902,0.0472,10524.0000
5.1902,0.0485,10524.0000
5.1947,0.0301,6525.0000
5.1947,0.0302,6525.0000
5.1947,0.0309,6525.0000
5.2782,0.0448,10090.0000
5.2782,0.0438,10090.0000
5.2782,0.0422,10090.0000
5.2797,0.0456,8641.0000
5.2797,0.0386,8641.0000
5.2797,0.0442,8641.0000
5.3195,0.0380,7940.0000
5.3195,0.0332,7940.0000
5.3320,0.0786,16481.0000
5.3320,0.0781,16481.0000
5.3575,0.0492,10750.0000
5.3575,0.0502,10750.0000
5.3575,0.0384,8569.0000
5.3841,0.0939,21410.0000
5.3841,0.0862,21404.0000
5.3841,0.0946,21410.0000
5.3884,0.0071,965.0000
5.3884,0.0080,965.0000
5.3884,0.0075,965.0000
5.4144,0.0379,8885.0000
5.4144,0.0398,8885.0000
5.4760,0.0573,12954.0000
5.4760,0.0566,12954.0000
5.5546,0.0507,11587.0000
5.5546,0.0514,11587.0000
5.5546,0.0495,11587.0000
5.5666,0.0542,10851.0000
5.5666,0.0538,10851.0000
5.5666,0.0475,10851.0000
5.6117,0.0590,12453.0000
5.6117,0.0606,12453.0000
5.6117,0.0589,12453.0000
5.6341,0.0616,13047.0000
5.6341,0.0630,13047.0000
5.6341,0.0620,13047.0000
5.6486,0.1023,22162.0000
5.6486,0.1091,22162.0000
5.6486,0.1027,22162.0000
5.6896,0.0178,3299.0000
5.6896,0.0164,3299.0000
5.6896,0.0179,3299.0000
5.7064,0.0495,11248.0000
5.7064,0.0577,12289.0000
5.7695,0.0287,6455.0000
5.7695,0.0298,6455.0000
5.7696,0.0332,7318.0000
5.8356,0.1540,35957.0000
5.8356,0.1653,36800.0000
5.8356,0.1664,36800.0000
5.9313,0.0461,10152.0000
5.9313,0.0490,10152.0000
5.9313,0.0487,10152.0000
5.9535,0.0966,21297.0000
5.9535,0.1061,21297.0000
5.9535,0.1067,22853.0000
6.0160,0.1659,34145.0000
6.0160,0.1259,26651.0000
6.0160,0.1720,34145.0000
6.0711,0.0857,18763.0000
6.0711,0.0855,18763.0000
6.0711,0.0795,18763.0000
6.0746,0.0459,10499.0000
6.0746,0.0500,10499.0000
6.0746,0.0282,5699.0000
6.0792,0.0627,13486.0000
6.0792,0.0593,13486.0000
6.0792,0.0442,8974.0000
6.0913,0.1886,35289.0000
6.0913,0.1739,35289.0000
6.0913,0.1776,36455.0000
6.1612,0.1542,28507.0000
6.1612,0.1260,28507.0000
6.1612,0.1408,28507.0000
6.2444,0.0127,2424.0000
6.2444,0.0129,2424.0000
6.2444,0.0130,2424.0000
6.2645,0.1421,29687.0000
6.2645,0.1429,29687.0000
6.3013,0.1643,36511.0000
6.3013,0.1785,36511.0000
6.3013,0.1678,36230.0000
6.4392,0.0963,21706.0000
6.4392,0.1108,21706.0000
6.4392,0.1065,21706.0000
6.4924,0.1359,29129.0000
6.4924,0.1409,29129.0000
6.5132,0.1752,32935.0000
6.5132,0.1455,32935.0000
6.5132,0.1495,32935.0000
6.5205,0.0848,17438.0000
6.5205,0.0719,17438.0000
6.5205,0.0780,17438.0000
6.5272,0.1320,28543.0000
6.5272,0.1297,28543.0000
6.5272,0.1203,28543.0000
6.5799,0.1679,38319.0000
6.5799,0.1764,38408.0000
6.5799,0.1818,37824.0000
6.6119,0.0642,14873.0000
6.6119,0.0619,14878.0000
6.6119,0.0757,14878.0000
6.6204,0.1222,25530.0000
6.6204,0.1071,25530.0000
6.6204,0.1243,25530.0000
6.6706,0.0807,17213.0000
6.6706,0.0790,17213.0000
6.6706,0.0766,17213.0000
6.6899,0.1320,27011.0000
6.6899,0.1352,27011.0000
6.6899,0.1384,27011.0000
6.6973,0.1409,28506.0000
6.6973,0.1331,28506.0000
6.6973,0.1268,25952.0000
6.7209,0.1275,28354.0000
6.7209,0.1076,25272.0000
6.7358,0.0090,1313.0000
6.7358,0.0090,1313.0000
6.7358,0.0079,1313.0000
6.7944,0.1642,34319.0000
6.7944,0.1882,34490.0000
6.7944,0.1655,34490.0000
6.8388,0.1576,32914.0000
6.8388,0.1321,32910.0000
6.8388,0.1500,32914.0000
6.8631,0.1381,26674.0000
6.8631,0.1501,29923.0000
6.8631,0.1498,29923.0000
6.8744,0.0823,18493.0000
6.8744,0.0904,18493.0000
6.9694,0.2774,58079.0000
6.9694,0.2649,58079.0000
6.9759,0.1805,35504.0000
6.9759,0.2112,38283.0000
6.9759,0.1751,35504.0000
6.9855,0.1180,25678.0000
6.9855,0.1160,25678.0000
6.9855,0.1080,25678.0000
7.0188,0.0411,9154.0000
7.0188,0.0418,9154.0000
7.0188,0.0423,9154.0000
7.0313,0.1848,36691.0000
7.0313,0.1636,36691.0000
7.0313,0.1684,36691.0000
7.0591,0.1165,23081.0000
7.0591,0.1047,23081.0000
7.0591,0.0930,23081.0000
7.0631,0.1142,24081.0000
7.0631,0.1100,24081.0000
7.0631,0.1022,24081.0000
7.1284,0.0823,19963.0000
7.1284,0.0899,19963.0000
7.1284,0.0894,19963.0000
7.1425,0.1481,31969.0000
7.1425,0.1651,31969.0000
7.1425,0.1417,31969.0000
7.3218,0.1342,27895.0000
7.3218,0.1426,26480.0000
7.3218,0.1342,26480.0000
7.3597,0.0325,7311.0000
7.3597,0.0332,7311.0000
7.3597,0.0305,7311.0000
7.3893,0.0725,15762.0000
7.3893,0.0750,15762.0000
7.3893,0.0634,15762.0000
7.3915,0.2070,41213.0000
7.3915,0.2112,41207.0000
7.3915,0.1902,41213.0000
7.4922,0.1390,31648.0000
7.4922,0.1618,31648.0000
7.4922,0.1735,31648.0000
7.5575,0.1412,30226.0000
7.5575,0.1385,30226.0000
7.5575,0.0962,21358.0000
7.5610,0.0107,1838.0000
7.5610,0.0097,1838.0000
7.5610,0.0104,1838.0000
7.5974,0.1444,31593.0000
7.5974,0.1445,31593.0000
7.5974,0.1284,31593.0000
7.6533,0.1654,32166.0000
7.6533,0.1573,32166.0000
7.6533,0.1576,32172.0000
7.6818,0.0903,19273.0000
7.6818,0.0850,19273.0000
7.6818,0.0836,19856.0000
7.6899,0.1282,27965.0000
7.6899,0.1481,27960.0000
7.6899,0.1463,27965.0000
7.6926,0.0576,11958.0000
7.6926,0.0602,11958.0000
7.6926,0.0533,11958.0000
7.6982,0.0645,13869.0000
7.6982,0.0601,13869.0000
7.6982,0.0638,13869.0000
7.7298,0.0399,8636.0000
7.7298,0.0426,8636.0000
7.7298,0.0357,8636.0000
7.7479,0.2108,45708.0000
7.7479,0.2301,45437.0000
7.7479,0.2151,45708.0000
7.7536,0.0112,2089.0000
7.7536,0.0129,2089.0000
7.7536,0.0119,2089.0000
7.7612,0.2164,41868.0000
7.7612,0.2489,42621.0000
7.7612,0.2025,41868.0000
7.7773,0.1338,31099.0000
7.7773,0.1562,31099.0000
7.7773,0.1370,31099.0000
7.8751,0.3310,61521.0000
7.8751,0.3173,61521.0000
7.8751,0.2959,60859.0000
7.9004,0.1388,26131.0000
7.9004,0.1281,26131.0000
7.9295,0.2693,58485.0000
7.9295,0.2530,58634.0000
7.9295,0.4530,76730.0000
7.9964,0.0450,10614.0000
7.9964,0.0517,10614.0000
7.9964,0.0431,9264.0000
8.0109,0.5291,90801.0000
8.0109,0.4991,90801.0000
8.0256,0.0872,19091.0000
8.0256,0.0822,19091.0000
8.0256,0.0782,17305.0000
8.0353,0.1807,39518.0000
8.0353,0.1958,39518.0000
8.0353,0.2006,39518.0000
8.0610,0.1248,30073.0000
8.0610,0.1516,30073.0000
8.0610,0.1434,30073.0000
8.0964,0.1478,32821.0000
8.0964,0.1646,32454.0000
8.0964,0.1521,32633.0000
8.2100,0.1807,40697.0000
8.2100,0.1704,40691.0000
8.2100,0.2062,40697.0000
8.2510,0.2845,58819.0000
8.2510,0.3172,59824.0000
8.2510,0.3267,58819.0000
8.3396,0.2887,54727.0000
8.3396,0.3228,54883.0000
8.3396,0.2834,57392.0000
8.3614,0.2471,48796.0000
8.3614,0.2340,48796.0000
8.3614,0.2393,48796.0000
8.4833,0.1530,33254.0000
8.4833,0.1550,33254.0000
8.4833,0.1475,33254.0000
8.4950,0.2298,51905.0000
8.4950,0.2556,51905.0000
8.4950,0.2559,51905.0000
8.5609,0.3706,68186.0000
8.5609,0.3411,68186.0000
8.5609,0.3147,68186.0000
8.5813,0.2319,52183.0000
8.5813,0.3101,52183.0000
8.5813,0.2815,52183.0000
8.6372,0.2814,53862.0000
8.6372,0.2649,53862.0000
8.6372,0.2862,53862.0000
9.0207,0.3188,61542.0000
9.0207,0.2807,61542.0000
9.0207,0.2765,61308.0000
9.0327,0.0960,22272.0000
9.0327,0.1119,22272.0000
9.0327,0.0907,22272.0000
9.1387,0.0813,18577.0000
9.1387,0.0734,18571.0000
9.1387,0.0773,18577.0000
9.4422,0.4201,80803.0000
9.4422,0.4523,80803.0000
9.4422,0.3637,80803.0000
9.4760,0.3492,64738.0000
9.4760,0.3504,70851.0000
9.4760,0.3478,70851.0000
9.6015,0.5066,88968.0000
9.6015,0.4855,88968.0000
9.6015,0.5008,88968.0000
9.6832,0.2256,49353.0000
9.6832,0.2411,49353.0000
9.6832,0.2473,49353.0000
9.6908,0.0836,16990.0000
9.6908,0.0811,16990.0000
9.6908,0.0741,16990.0000
9.7598,0.2810,57856.0000
9.7598,0.2494,56045.0000
9.7598,0.2895,57856.0000
9.8196,0.3232,61128.0000
9.8196,0.3396,61128.0000
9.8196,0.2790,61128.0000
9.8484,0.4627,80630.0000
9.8484,0.4628,77081.0000
9.8613,0.0660,15883.0000
9.8613,0.0671,15883.0000
9.8613,0.0694,15883.0000
9.9962,0.0276,6093.0000
9.9962,0.0295,6093.0000
9.9962,0.0293,6093.0000
10.0146,0.1961,40999.0000
10.0146,0.1761,40999.0000
10.0146,0.2081,40999.0000
10.0169,0.1570,31868.0000
10.0169,0.1708,35382.0000
10.0169,0.1447,31868.0000
10.0460,0.2827,59302.0000
10.0460,0.2957,59325.0000
10.0555,0.2471,55428.0000
10.0555,0.2530,55428.0000
10.0555,0.2546,54379.0000
10.0905,0.1462,33693.0000
10.0905,0.1673,38360.0000
10.0905,0.1745,38360.0000
10.1664,0.3685,68524.0000
10.1664,0.3615,68524.0000
10.1664,0.3511,68524.0000
10.3514,0.2122,46303.0000
10.3514,0.2320,45769.0000
10.3514,0.2024,46303.0000
10.5167,0.0681,15032.0000
10.5167,0.0665,15032.0000
10.5167,0.0599,15032.0000
10.7954,0.0150,2869.0000
10.7954,0.0160,2869.0000
10.7954,0.0145,2869.0000
10.8756,0.0751,16821.0000
10.8756,0.0842,20395.0000
10.8756,0.0937,20395.0000
10.9094,0.4452,82081.0000
10.9094,0.4393,81723.0000
10.9094,0.4375,82081.0000
11.0097,0.5098,92094.0000
11.0097,0.5666,92094.0000
11.0097,0.5024,92094.0000
11.0862,0.8125,130490.0000
11.0862,0.8181,130490.0000
11.0862,0.8512,130490.0000
11.1395,0.3664,70769.0000
11.1395,0.3605,70769.0000
11.1395,0.3633,70771.0000
11.4382,0.6692,123733.0000
11.4382,0.6835,120454.0000
11.4382,0.7199,123733.0000
11.6213,0.6114,108000.0000
11.6213,0.6363,108000.0000
11.9508,0.3982,75886.0000
11.9508,0.3921,75886.0000
11.9508,0.3293,75886.0000
12.0157,0.5540,104301.0000
12.1645,0.0425,10112.0000
12.1645,0.0490,11121.0000
12.1645,0.0514,11121.0000
12.4299,0.7316,124462.0000
12.4299,0.7133,124037.0000
12.4299,0.7748,124037.0000
13.1763,0.0950,23174.0000
13.1763,0.1088,23174.0000
13.3092,0.0924,20448.0000
13.3092,0.1014,20448.0000
13.3092,0.0880,20448.0000
13.3839,0.2087,43268.0000
13.3839,0.2224,43268.0000
13.8815,0.0295,5982.0000
13.8815,0.0275,5982.0000
13.8815,0.0283,5982.0000
14.5873,0.6947,141503.0000
14.5873,0.7976,141503.0000
14.5873,0.8285,141503.0000
14.6814,1.7651,195665.0000
14.6814,1.8406,195665.0000
14.6814,1.6583,195665.0000
16.3787,0.0455,10415.0000
16.3787,0.0437,10415.0000
17.5892,0.2199,52033.0000
17.5892,0.2231,52033.0000
17.5892,0.2256,52033.0000
19.5994,1.0647,187964.0000
19.5994,1.0106,187964.0000
19.5994,1.7214,192861.0000
19.6289,0.0472,10940.0000
19.6289,0.0434,10940.0000
19.6289,0.0507,10940.0000
23.8500,0.2140,48794.0000
23.8500,0.2170,48794.0000
23.8500,0.2091,48850.0000
24.2760,2.9103,401372.0000
24.2760,3.2628,401372.0000
24.2760,3.3997,401372.0000
24.2962,0.1007,21284.0000
24.2962,0.0957,21284.0000
24.2962,0.0984,21284.0000
25.6536,2.1117,266826.0000
25.6536,1.9375,260349.0000
25.6536,2.0356,266770.0000
26.3845,1.1940,226805.0000
26.3845,1.0798,210747.0000
26.3845,1.1180,226805.0000
26.7084,0.5818,131753.0000
26.7084,0.5853,131753.0000
26.7084,0.6371,131753.0000
27.6903,0.5886,121004.0000
27.6903,0.5769,114554.0000
27.6903,0.6218,121004.0000
28.1229,0.4345,95107.0000
28.1229,0.4032,95107.0000
28.1229,0.4364,95107.0000
28.3807,1.0280,205689.0000
28.3807,1.0422,205689.0000
28.3807,1.0061,205689.0000
28.7284,1.1984,228232.0000
28.7284,1.2690,228232.0000
28.7284,1.1508,228232.0000
29.9305,1.7514,341391.0000
29.9305,1.8315,339792.0000
29.9305,1.8833,338897.0000
30.1644,0.1578,37738.0000
30.1644,0.1695,37738.0000
30.1644,0.1692,37738.0000
32.3084,0.9435,196598.0000
32.3084,1.0220,196598.0000
32.3084,0.9705,196598.0000
33.6630,0.3234,71600.0000
33.6630,0.3058,71585.0000
33.6630,0.3111,71600.0000
35.1675,0.9426,208757.0000
35.1675,0.9515,208757.0000
35.1675,0.9086,208756.0000
36.3698,0.8719,189148.0000
36.3698,0.8380,189148.0000
36.3698,0.8301,189146.0000
36.7645,1.3832,252547.0000
36.7645,1.2267,252547.0000
36.7645,1.2660,252547.0000
37.3457,0.1365,31997.0000
37.3457,0.1222,28969.0000
37.3457,0.1417,31997.0000
38.3922,2.5936,442838.0000
38.3922,3.1794,540724.0000
38.7331,0.5568,109749.0000
38.7331,0.5020,109749.0000
38.7331,0.5244,109749.0000
40.0868,1.4420,269703.0000
40.0868,1.5730,269703.0000
40.0868,1.3302,269694.0000
40.1891,0.0519,11279.0000
40.3044,1.9490,373201.0000
40.3044,1.8919,370484.0000
40.3044,2.0481,373201.0000
40.7598,4.4699,595379.0000
40.7598,3.9670,594545.0000
41.4931,0.4269,92869.0000
41.4931,0.3954,92815.0000
41.4931,0.4143,92869.0000
42.2233,0.4149,98367.0000
42.2233,0.4753,106512.0000
42.2233,0.4533,106512.0000
42.4280,3.3940,586078.0000
42.4280,3.2641,586078.0000
42.4280,3.5838,586078.0000
42.7850,3.0043,491819.0000
42.7850,3.1688,491819.0000
42.7850,2.7195,491754.0000
42.7871,5.2375,640970.0000
42.7871,4.8054,640970.0000
42.7871,4.4443,640136.0000
43.9021,1.4665,283893.0000
43.9021,1.5711,283893.0000
44.8194,0.0860,18789.0000
44.8194,0.0823,18789.0000
44.8194,0.0822,18789.0000
45.2681,0.6031,129250.0000
45.2681,0.5491,129250.0000
45.2681,0.5384,129248.0000
45.7175,3.4657,621187.0000
45.7175,3.4529,621187.0000
45.7175,3.3595,621187.0000
45.9113,2.6851,484852.0000
45.9113,2.5462,484852.0000
46.0901,2.9642,547765.0000
46.0901,3.2922,547934.0000
46.0901,3.2492,547934.0000
47.0192,0.6850,148697.0000
47.0192,0.6485,148697.0000
47.0192,0.6903,148697.0000
47.9160,2.6353,479337.0000
47.9160,2.6753,479337.0000
47.9160,2.9067,479337.0000
48.8692,3.7567,705895.0000
48.8692,4.2950,705895.0000
48.8692,4.2143,705895.0000
49.2660,0.4654,111307.0000
49.2660,0.5155,112839.0000
49.2660,0.5040,112839.0000
49.6313,0.7448,163639.0000
49.6313,0.7343,163639.0000
49.6313,0.7053,163639.0000
50.1174,0.8053,179486.0000
50.1174,0.7847,179486.0000
50.1174,0.7791,179486.0000
50.4939,1.1961,257757.0000
50.4939,1.1503,257757.0000
50.4939,1.1486,257754.0000
51.0930,3.2567,559609.0000
51.0930,3.2224,559609.0000
51.0930,3.2170,559609.0000
52.1546,4.3308,746830.0000
52.1546,4.6095,746864.0000
52.1546,4.7245,746864.0000
53.2098,1.2292,293871.0000
53.2098,1.3399,293872.0000
53.2098,1.3655,293872.0000
53.4476,2.6966,450496.0000
53.4476,2.4030,450127.0000
53.4476,3.2738,450496.0000
53.9080,3.0374,555709.0000
53.9080,2.9453,555709.0000
53.9080,3.0998,555709.0000
54.2120,2.8225,502272.0000
54.2120,2.9909,502272.0000
54.2120,2.7624,502204.0000
54.4035,1.3867,273346.0000
54.4035,1.3859,273340.0000
54.4035,1.1445,226382.0000
54.7443,3.6896,655697.0000
54.7443,3.6501,655547.0000
54.7443,4.0552,655697.0000
54.8057,3.9841,741451.0000
54.8057,4.1737,741221.0000
54.8057,4.5707,741451.0000
54.8807,0.9016,167783.0000
54.8807,0.8397,167408.0000
54.8807,0.8587,167783.0000
55.3615,4.7399,739671.0000
55.3615,4.3556,739671.0000
55.3615,4.0491,706688.0000
56.8086,2.0609,353131.0000
56.8086,2.0398,353131.0000
56.8086,1.8408,347639.0000
57.7505,2.8732,523966.0000
57.7505,3.1025,523966.0000
57.9797,0.9691,203867.0000
57.9797,0.9294,203497.0000
57.9797,0.9849,203867.0000
58.1288,0.5360,131551.0000
58.1288,0.5645,132891.0000
58.1288,0.5748,132891.0000
59.7586,3.6836,674488.0000
59.7586,3.9203,674511.0000
59.7586,4.1443,674511.0000
60.3855,3.1230,565432.0000
60.3855,3.0690,565412.0000
60.3855,3.1235,565432.0000
62.2848,5.5156,747550.0000
62.2848,4.6235,747211.0000
62.2848,5.1386,747550.0000
62.9064,6.2435,1021943.0000
62.9064,6.1111,1019147.0000
62.9064,5.8796,1018950.0000
64.0472,6.7001,970078.0000
64.0472,5.8018,970078.0000
64.0472,5.9124,970078.0000
68.8494,0.6142,129484.0000
68.8494,0.5959,129472.0000
68.8494,0.6364,129484.0000
69.2382,0.4852,111446.0000
69.2382,0.4664,111446.0000
69.2382,0.4278,103998.0000
69.5208,8.8374,1085794.0000
69.5208,8.8325,1073754.0000
69.5208,9.4191,1085991.0000
69.5644,9.7405,1108704.0000
69.5644,9.3012,1108704.0000
69.5644,8.6515,1108540.0000
70.6800,0.3655,80600.0000
70.6800,0.3347,74506.0000
70.6800,0.3508,80596.0000
71.4498,1.0988,216475.0000
71.4498,1.0770,216466.0000
71.4498,1.1417,216475.0000
72.1677,1.8284,412916.0000
72.1677,1.8908,412265.0000
72.1677,1.8429,412916.0000
73.3617,3.4130,581821.0000
73.3617,3.0503,556563.0000
73.3617,3.1246,581821.0000
74.1834,1.9511,344588.0000
74.1834,1.8288,344230.0000
74.1834,1.9589,344588.0000
74.3761,11.7288,1241859.0000
74.3761,9.6935,1243482.0000
74.3761,11.1078,1241859.0000
75.0571,0.6440,136584.0000
75.0571,0.6413,136584.0000
75.0571,0.6541,136584.0000
75.8825,6.3060,1016355.0000
75.8825,6.9676,1034783.0000
75.8825,6.3137,1016426.0000
76.0791,1.9008,421158.0000
76.0791,2.1346,421158.0000
76.0791,1.8503,419460.0000
76.3330,7.1260,991461.0000
76.3330,6.7613,991461.0000
76.3330,5.8437,991461.0000
76.5274,1.8877,414148.0000
76.5274,1.7982,414148.0000
76.5274,1.7680,414144.0000
76.6429,3.8913,644383.0000
76.6429,3.7839,644383.0000
76.6429,3.4200,644383.0000
77.7553,1.3664,303224.0000
77.7553,1.2992,303223.0000
78.4145,0.3825,86484.0000
78.4145,0.3987,86484.0000
78.4145,0.3874,86484.0000
79.0636,3.5452,574914.0000
79.0636,3.1386,569178.0000
79.0636,3.2553,574914.0000
79.4081,1.7499,402948.0000
79.4081,1.8000,403292.0000
79.4081,1.9263,403292.0000
80.6230,4.0517,726156.0000
80.6230,4.1961,743733.0000
81.3729,5.2077,837936.0000
81.3729,4.8743,837936.0000
81.3729,5.0609,837880.0000
81.6299,4.3959,654946.0000
81.6299,3.3444,637168.0000
82.8094,3.9082,678640.0000
82.8094,3.8203,678640.0000
82.8094,3.8486,678249.0000
83.1069,1.3680,311809.0000
83.1069,1.3239,306198.0000
83.1069,1.3988,311809.0000
83.2771,1.8831,414798.0000
83.2771,1.7676,413559.0000
83.2771,1.9049,414798.0000
83.5059,10.0675,1275384.0000
83.5059,10.3872,1275384.0000
83.5059,9.8468,1275169.0000
83.8483,4.9850,823137.0000
83.8483,5.2151,823137.0000
83.8483,4.3516,761671.0000
84.0235,13.0885,1309911.0000
84.0235,11.9727,1309767.0000
84.0235,12.7256,1309911.0000
85.8998,0.7750,180242.0000
85.8998,0.8154,180242.0000
85.8998,0.7746,180197.0000
86.8459,4.1007,692798.0000
86.8459,3.9665,682500.0000
86.8459,4.2569,692798.0000
88.4147,10.8973,1270641.0000
88.4147,10.7697,1270641.0000
88.4147,9.3880,1270366.0000
88.8132,1.5607,306542.0000
89.3585,10.2103,1113543.0000
89.3585,8.8345,1113543.0000
89.3585,9.0551,1113543.0000
90.0933,3.4830,602093.0000
90.0933,3.3559,584593.0000
90.0933,3.3704,602093.0000
90.1904,5.4557,863717.0000
90.1904,4.8733,863697.0000
90.1904,5.4817,863717.0000
91.0034,5.5818,852949.0000
91.0034,4.5145,820620.0000
91.0034,5.1990,852956.0000
91.9723,1.0065,215631.0000
93.7679,2.2807,488299.0000
93.7679,2.1562,488299.0000
93.7679,2.1517,488247.0000
94.3417,1.9794,448827.0000
94.3417,2.0517,449213.0000
94.9491,2.3675,513966.0000
94.9491,2.4322,513966.0000
94.9491,2.3142,513966.0000
96.0030,14.2792,1412888.0000
96.0030,13.8997,1412888.0000
96.0030,12.3725,1412642.0000
96.3689,11.8398,1536685.0000
96.3689,12.3906,1536863.0000
96.3689,12.5696,1536863.0000
96.6353,0.5281,115935.0000
96.6353,0.5455,116582.0000
99.5981,2.1858,461730.0000
99.5981,2.1270,461730.0000
99.5981,1.9928,460388.0000
100.1286,8.8390,1121388.0000
100.1286,9.0215,1167288.0000
100.1286,8.4723,1167079.0000
102.4479,10.4248,1294257.0000
102.4479,10.9920,1316431.0000
102.4479,11.2120,1316431.0000
104.3831,2.1595,395250.0000
106.9445,12.5953,1405356.0000
106.9445,11.4500,1405356.0000
106.9445,11.0297,1405109.0000
108.0588,14.1128,1790538.0000
108.0588,13.9211,1790538.0000
108.0588,13.4122,1790257.0000
108.2946,14.2084,1853926.0000
108.2946,16.2926,1854208.0000
108.2946,15.7204,1854208.0000
110.3688,8.8844,1133429.0000
110.3688,8.4571,1133217.0000
110.3688,9.1185,1133429.0000
111.2071,11.4055,1436169.0000
111.2071,12.2683,1436352.0000
111.2071,11.4150,1436352.0000
115.5989,9.4720,1138783.0000
115.5989,9.7646,1138783.0000
115.5989,8.6882,1109989.0000
118.2208,2.7772,535439.0000
118.3391,17.5767,2120264.0000
118.3391,9.4548,1215220.0000
118.3391,16.7848,2120264.0000
118.5489,1.1397,272829.0000
118.5489,1.2043,272829.0000
118.5489,1.1502,271421.0000
118.8318,1.0115,197335.0000
118.8318,1.1078,197370.0000
118.8318,1.1541,197335.0000
118.8818,6.1256,957262.0000
118.8818,5.7106,955926.0000
120.1252,8.4047,1175350.0000
120.1252,8.8366,1175562.0000
120.1252,8.8220,1175562.0000
120.2469,4.2999,743356.0000
120.2469,4.2654,743369.0000
120.2469,4.2261,728921.0000
121.4281,2.5899,587360.0000
121.4281,2.7506,588855.0000
121.4281,2.8586,588855.0000
121.8563,2.8871,593934.0000
121.8563,3.3984,676026.0000
121.8563,3.4007,680838.0000
123.7732,3.5223,645001.0000
123.7732,3.5184,645001.0000
123.7732,3.3201,644988.0000
124.5267,10.6416,1338232.0000
124.5267,10.4310,1338232.0000
124.5267,10.1578,1338014.0000
124.8223,2.4890,514480.0000
124.8223,2.5980,514480.0000
124.8223,2.6950,514480.0000
125.5366,8.8806,1231668.0000
125.5366,9.4751,1231880.0000
125.5366,9.8889,1231880.0000
128.2826,1.5171,327669.0000
128.2826,1.4769,327669.0000
128.2826,1.4481,326261.0000
128.9632,3.4773,695039.0000
128.9632,3.5998,695011.0000
128.9632,3.5072,695039.0000
131.3319,14.1713,1911502.0000
131.3319,17.0257,1911806.0000
131.3319,15.4334,1911806.0000
131.7023,4.9609,834293.0000
131.7023,4.2319,834272.0000
131.7023,4.8041,834293.0000
136.6525,11.2524,1549412.0000
136.6525,11.6363,1526171.0000
136.6525,12.1186,1585166.0000
142.8646,4.9903,790888.0000
142.8646,6.1875,903636.0000
142.8646,5.4055,794697.0000
145.9679,11.6291,1425318.0000
145.9679,11.6536,1425318.0000
145.9679,10.5022,1391798.0000
149.3664,2.2103,497985.0000
149.3664,2.1897,496577.0000
149.3664,2.3088,497985.0000
149.7626,9.0926,1138887.0000
149.7626,8.6637,1138662.0000
149.7626,8.7873,1138887.0000
153.3206,14.7450,1721651.0000
153.3206,12.6590,1704979.0000
153.3206,14.1815,1721651.0000
153.4170,9.0463,1199305.0000
153.4170,9.1422,1198800.0000
153.4170,9.1423,1199305.0000
154.1869,12.3223,1676308.0000
154.1869,11.8691,1641709.0000
154.1869,12.9130,1676308.0000
154.8485,11.9385,1574588.0000
157.6671,11.1356,1584737.0000
160.8378,5.5797,1043550.0000
163.5582,3.3789,707961.0000
163.5582,3.2049,703396.0000
163.5582,3.3462,705293.0000
165.8961,2.5749,575949.0000
165.8961,2.4941,575147.0000
165.8961,2.6698,575949.0000
168.4782,3.0052,571858.0000
175.2131,10.8160,1525934.0000
176.3073,3.1904,609649.0000
177.0095,2.9587,641428.0000
177.0095,3.0002,644534.0000
177.0095,2.9668,644534.0000
178.7331,4.6090,774699.0000
178.7331,4.3750,774699.0000
178.7331,4.0705,774699.0000
181.1225,5.7731,1055589.0000
187.3287,4.5380,893302.0000
187.3287,4.2455,875200.0000
187.3287,4.5420,892353.0000
188.4463,10.9217,1386716.0000
189.3865,16.7041,2140291.0000
192.1023,3.2644,726274.0000
192.1023,3.5245,758588.0000
192.1023,3.6719,758588.0000
196.8547,4.5443,833538.0000
199.2730,10.8005,1694163.0000
199.2962,3.1090,686554.0000
199.2962,2.8080,633399.0000
199.2962,3.2094,686554.0000
199.4277,8.3081,1168649.0000
199.4914,7.8677,1076059.0000
199.4914,7.4267,1059687.0000
199.4914,8.0885,1075638.0000
209.6317,9.3466,1335386.0000
209.6317,9.8027,1342213.0000
209.6317,9.8438,1342213.0000
215.2625,9.0055,1264732.0000
220.1511,6.7897,1010223.0000
220.1511,8.6740,1210282.0000
220.1511,9.0755,1210282.0000
220.1723,21.6866,2755587.0000
222.5688,11.0910,1404836.0000
222.5688,10.1152,1404836.0000
222.5688,9.9233,1404836.0000
228.1800,8.4598,1196859.0000
228.1800,8.8727,1232687.0000
228.1800,8.5647,1225820.0000
229.7232,9.4815,1264992.0000
229.7232,7.9031,1099418.0000
229.7232,8.3043,1237689.0000
233.4852,21.8305,3053715.0000
237.9979,3.5191,711534.0000
237.9979,3.1711,704947.0000
243.1083,19.6522,2620800.0000
247.2460,16.9439,2410096.0000
247.9855,18.8567,2575565.0000
269.4468,21.8362,3103665.0000
271.6231,19.6698,2729776.0000
282.2922,19.5698,2710513.0000
286.9308,23.8843,3232222.0000
287.1834,16.9516,2140880.0000
287.1834,26.8037,2946458.0000
287.1834,29.6762,2946458.0000
293.3516,3.7393,746426.0000
293.3516,4.1941,746629.0000
293.3516,4.0911,746629.0000
301.5961,32.7485,4001074.0000
306.1278,27.2713,3481320.0000
306.5687,10.6428,1509576.0000
306.5687,11.5362,1736956.0000
306.5687,11.9682,1736956.0000
312.2114,31.6955,3940703.0000
313.6694,31.9150,4060878.0000
321.6380,21.5206,3367459.0000
325.1438,15.8193,2036813.0000
325.1438,15.7290,2036813.0000
325.1438,12.8812,1729377.0000
326.1611,20.5036,2770487.0000
330.8900,14.1230,2020056.0000
337.7312,19.9860,2960126.0000
345.0296,14.1027,2083548.0000
351.9331,31.2084,3981209.0000
363.7600,34.5222,4265012.0000

